Quantum Model for CVRPTW

This paper proposes a quantum algorithm for the capacitated vehicle routing problem with time windows (CVRPTW) based on Grover Search framework. This problem is often faced by Postal services in the context of package delivery or other time-sensitive operations. We provide an implementation on gate based quantum computer of a model inspired by classical route first, cluster second technique. The quantum paradigm allows to overcome suboptimality inherent property of this decomposition. In the current NISQ (Noisy Intermediate-Scale Quantum) era, the most important limitation is the number of available qubits which makes time windows and capacity constraints hard to tackle. We introduce a qubit-efficient split-inspired modeling which adds only a linear number of decision qubits to standard quantum formulations for Traveling Salesman Problem (TSP).

==> circuit/UMA.tikz <==
\begin{center}
    \begin{quantikz}[row sep={0.8cm,between origins}, column sep=0.5cm]
        \lstick{} & \ctrl{2} &  \targ{} & \ctrl{1} &\\
        \lstick{} & \ctrl{1} &          & \targ{}  &\\
        \lstick{} & \targ{}  &\ctrl{-2} &          & 
    \end{quantikz}
\end{center}

==> circuit/alldiff.tikz <==
\begin{center}
    \begin{quantikz}[row sep={0.6cm,between origins}, column sep=0.15cm]
        \lstick{$\ket{a_0}$} & \ctrl{4} &           & \qw       &           &           &       &       &           &\\
        \lstick{$\ket{a_1}$} &          &           & \ctrl{4}  &           &           &       &       &           &\\
        \vdots \\
        \lstick{$\ket{a_{m}}$} &        &           &           &           & \ctrl{4}  &       &       &           &\\
        \lstick{$\ket{b_0}$} &\targ{}   & \gate{X}  &           &           &           &       &\ctrl{3}&          &\\
        \lstick{$\ket{b_1}$} &          &           & \targ{}   & \gate{X}  &           &       &\ctrl{2}&          &\\
        \vdots \\
        \lstick{$\ket{b_{m}}$} &        &           &           &           & \targ{}   &\gate{X}&\ctrl{1}&         &\\
        \lstick{$\ket{r}$}   &          &           &           &           &           &       &\targ{}& \gate{X}  &
    \end{quantikz}
\end{center}

==> circuit/leq.tikz <==
\begin{center}
    \begin{quantikz}[row sep={0.6cm,between origins}, column sep=0.15cm]
        \lstick{$\ket{c}$} & \gate[3]{\text{UMA}^{-1}}  &           &           &           &           &       &\gate[3]{\text{UMA}}       &           &\\
        \lstick{$\ket{b_0}$} &                          &           &           &           &           &       &       &           &\\
        \lstick{$\ket{a_0}$} &                          &\gate[3]{\text{UMA}^{-1}}&           &           &           &\gate[3]{\text{UMA}}       &       &           &\\
        \lstick{$\ket{b_1}$} &                          &           &           &           &           &       &       &           &\\
        \lstick{$\ket{a_1}$} &                          &           &           &           &           &       &       &           &\\

        \vdots \\
        \lstick{$\ket{a_{m-2}}$} &                          &           & \gate[3]{\text{UMA}^{-1}}&           &\gate[3]{\text{UMA}}           &       &       &           &\\
        \lstick{$\ket{b_{m-1}}$} &                          &           &           &           &           &       &       &           &\\
        \lstick{$\ket{a_{m-1}}$} &                          &           &           &  \ctrl{1} &           &       &       &           &\\
        \lstick{$inf$} &                                    &           &           &  \targ{}  &           &       &       &           &\\
    \end{quantikz}
\end{center}

==> tikz/instance.tikz <==
\begin{tikzpicture}[scale=0.75, every node/.style={font=\small}]
    % Dépôt (carré rouge)
    \node[draw=red, fill=red!20, rectangle, minimum size=6pt] (depot) at (0,0) {\textbf{d}};
    
    % Clients - syntaxe corrigée pour les coordonnées
    \foreach \x/\y/\num/\demande in {
        1.5/1.8/1/2, 2.8/1.2/2/3, 2.2/-0.8/3/1,
        -1.2/0.8/4/4, -1.8/-0.8/5/2, 1.2/-1.8/6/3
    } {
        \node[draw=blue, fill=blue!20, circle, minimum size=8pt] (c\num) at (\x,\y) {\num};
        \node[anchor=north, inner sep=1pt, yshift=-3pt, font=\scriptsize] at (c\num.south) {$C_{\num}=\demande$};
    }

    % Connexions simples
    \foreach \i in {1,...,6} {
        \draw[gray!40, thin] (depot) -- (c\i);
    }
    
    % Capacité véhicule
    \node[anchor=south east, font=\footnotesize] at (-1.8,-2) {$C^{max}=5$};
\end{tikzpicture}
